Oolong: Evaluating Long Context Reasoning and Aggregation Capabilities

As model context lengths continue to grow, concerns about whether models effectively use the full context length have persisted. While several carefully designed long-context evaluations have recently been released, these evaluations tend to rely on retrieval from one or more sections of the context, which allows nearly all of the context tokens to be disregarded as noise. This represents only one type of task that might be performed with long context. We introduce Oolong, a benchmark of long-context reasoning tasks that require analyzing individual chunks of text on an atomic level, and then aggregating these analyses to answer distributional questions. Oolong is separated into two task sets: Oolong-synth, a set of naturalistic synthetic tasks, where we can easily ablate components of the reasoning problem; and Oolong-real, a downstream setting which requires reasoning over real-world conversational data. Oolong requires models to reason over large quantities of examples, to perform both classification and counting in-context, and to reason over temporal and user relations. Even frontier models struggle on Oolong, with GPT-5, Claude-Sonnet-4, and Gemini-2.5-Pro all achieving less than 50% accuracy on both splits at 128K. We release the data and evaluation harness for Oolong to enable further development of models that can reason over large quantities of text.

==> resources/data/real_type_character.csv <==
model,55124,118711,175571,234250,299144,355348,412318,467284,580157,916174
gemini-2.5-pro,0.708,0.424,0.458,0.425,0.339,0.346,0.354,0.289,0.275,
gpt-5,0.687,0.408,0.364,0.304,0.234,0.208,,,,
gpt-5-mini,0.567,0.24,0.246,0.241,0.19,0.125,,,,
gpt-5-nano,0.399,0.165,0.206,0.222,0.168,0.116,,,,
o3,0.632,0.26,0.255,0.258,,,,,,
o4-mini,0.371,0.144,0.159,0.136,,,,,,
claude-sonnet-4-20250514,0.564,0.246,0.255,0.284,0.268,0.229,0.278,0.204,0.215,0.145
deepseek-r1-0528,0.509,0.251,0.3,,,,,,,
Llama-4-Maverick-17B-128E-Instruct-FP8,0,0.015,0.023,0.012,0.02,0.017,0.011,0.006,0.003,0.002

==> resources/data/real_type_counting.csv <==
model,55124,118711,175571,234250,299144,355348,412318,467284,580157,916174
gemini-2.5-pro,0.718,0.514,0.46,0.386,0.342,0.317,0.341,0.287,0.273,
gpt-5,0.668,0.473,0.344,0.275,0.227,0.209,,,,
gpt-5-mini,0.604,0.336,0.255,0.227,0.196,0.211,,,,
gpt-5-nano,0.563,0.324,0.27,0.233,0.203,0.212,,,,
o3,0.668,0.407,0.294,0.269,,,,,,
o4-mini,0.506,0.26,0.213,0.174,,,,,,
claude-sonnet-4-20250514,0.671,0.43,0.331,0.328,0.298,0.264,0.296,0.25,0.239,0.19
deepseek-r1-0528,0.584,0.322,0.246,,,,,,,
Llama-4-Maverick-17B-128E-Instruct-FP8,0.085,0.038,0.031,0.025,0.022,0.015,0.019,0.017,0.012,0.011

==> resources/data/real_type_enumeration.csv <==
model,55124,118711,175571,234250,299144,355348,412318,467284,580157,916174
gemini-2.5-pro,0.484,0.551,0.575,0.527,0.471,0.443,0.385,0.335,0.356,
gpt-5,0.552,0.514,0.469,0.335,0.213,0.201,,,,
gpt-5-mini,0.342,0.276,0.243,0.214,0.166,0.065,,,,
gpt-5-nano,0.228,0.198,0.19,0.177,0.117,0.101,,,,
o3,0.27,0.239,0.229,0.186,,,,,,
o4-mini,0.33,0.167,0.134,0.116,,,,,,
claude-sonnet-4-20250514,0.261,0.184,0.183,0.2,0.172,0.172,0.159,0.15,0.12,0.081
deepseek-r1-0528,0.383,0.227,0.168,,,,,,,
Llama-4-Maverick-17B-128E-Instruct-FP8,0,0.001,0.008,0.003,0.006,0.005,0.001,0,0.001,0.001

==> resources/data/real_type_frequency.csv <==
model,55124,118711,175571,234250,299144,355348,412318,467284,580157,916174
gemini-2.5-pro,0.281,0.232,0.192,0.229,0.196,0.133,0.195,0.135,0.201,
gpt-5,0.297,0.193,0.109,0.069,0.109,0.129,,,,
gpt-5-mini,0.289,0.084,0.021,0.054,0.063,0.001,,,,
gpt-5-nano,0.18,0.102,0.078,0.069,0.084,0.044,,,,
o3,0.168,0.113,0.06,0.063,,,,,,
o4-mini,0.137,0.087,0.125,0.064,,,,,,
claude-sonnet-4-20250514,0.169,0.079,0.041,0.115,0.084,0.123,0.045,0.105,0.067,0.015
deepseek-r1-0528,0.207,0.012,0.02,,,,,,,
Llama-4-Maverick-17B-128E-Instruct-FP8,0.003,0.009,0,0,0,0,0,0,0.001,0

==> resources/data/real_type_indexing.csv <==
model,55124,118711,175571,234250,299144,355348,412318,467284,580157,916174
gemini-2.5-pro,,0.584,0.551,0.404,0.401,0.378,0.313,0.263,0.263,
gpt-5,,0.577,0.461,0.3,0.153,0.13,,,,
gpt-5-mini,,0.253,0.22,0.158,0.108,0.078,,,,
gpt-5-nano,,0.215,0.154,0.122,0.049,0.132,,,,
o3,,0.245,0.183,0.1,,,,,,
o4-mini,,0.168,0.093,0.073,,,,,,
claude-sonnet-4-20250514,,0.134,0.16,0.095,0.069,0.041,0.067,0.054,0.031,0.009
deepseek-r1-0528,,0.208,0.095,,,,,,,
Llama-4-Maverick-17B-128E-Instruct-FP8,,0,0,0,0,0,0,0,0,0

==> resources/data/real_type_player.csv <==
model,55124,118711,175571,234250,299144,355348,412318,467284,580157,916174
gemini-2.5-pro,0.684,0.513,0.444,0.346,0.289,0.274,0.314,0.277,0.153,
gpt-5,0.658,0.464,0.3,0.205,0.168,0.242,,,,
gpt-5-mini,0.522,0.276,0.206,0.156,0.135,0.198,,,,
gpt-5-nano,0.413,0.268,0.244,0.169,0.127,0.277,,,,
o3,0.601,0.348,0.288,0.178,,,,,,
o4-mini,0.359,0.201,0.185,0.09,,,,,,
claude-sonnet-4-20250514,0.601,0.416,0.249,0.36,0.273,0.273,0.338,0.297,0.296,0.221
deepseek-r1-0528,0.496,0.32,0.196,,,,,,,
Llama-4-Maverick-17B-128E-Instruct-FP8,0.017,0.035,0.075,0.001,0.009,0.03,0.022,0.004,0,0.003

==> resources/data/real_type_rolltype.csv <==
model,55124,118711,175571,234250,299144,355348,412318,467284,580157,916174
gemini-2.5-pro,0.787,0.67,0.624,0.35,0.408,0.261,0.343,0.24,0.501,
gpt-5,0.749,0.692,0.566,0.354,0.246,0.213,,,,
gpt-5-mini,0.705,0.545,0.448,0.261,0.219,0.261,,,,
gpt-5-nano,0.634,0.526,0.428,0.239,0.271,0.232,,,,
o3,0.712,0.574,0.478,0.289,,,,,,
o4-mini,0.636,0.458,0.372,0.269,,,,,,
claude-sonnet-4-20250514,0.734,0.651,0.382,0.351,0.346,0.262,0.241,0.212,0.228,0.145
deepseek-r1-0528,0.648,0.483,0.265,,,,,,,
Llama-4-Maverick-17B-128E-Instruct-FP8,0.315,0,0.03,0.001,0,0,0,0.023,0.028,0.028

==> resources/data/real_type_rollvalue.csv <==
model,55124,118711,175571,234250,299144,355348,412318,467284,580157,916174
gemini-2.5-pro,0.629,0.45,0.396,0.357,0.309,0.236,0.282,0.189,0.111,
gpt-5,0.521,0.303,0.159,0.068,0.027,0.016,,,,
gpt-5-mini,0.471,0.198,0.088,0.035,0.018,0.048,,,,
gpt-5-nano,0.492,0.258,0.197,0.156,0.143,0.139,,,,
o3,0.575,0.313,0.175,0.208,,,,,,
o4-mini,0.401,0.129,0.048,0.026,,,,,,
claude-sonnet-4-20250514,0.653,0.431,0.282,0.301,0.242,0.231,0.243,0.221,0.183,0.176
deepseek-r1-0528,0.476,0.165,0.096,,,,,,,
Llama-4-Maverick-17B-128E-Instruct-FP8,0.204,0.116,0.071,0.095,0.063,0.038,0.051,0.049,0.041,0.043

==> resources/data/real_type_spelllevel.csv <==
model,55124,118711,175571,234250,299144,355348,412318,467284,580157,916174
gemini-2.5-pro,,0.593,0.55,0.634,0.547,0.503,0.413,0.41,0.374,
gpt-5,,0.585,0.467,0.438,0.322,0.231,,,,
gpt-5-mini,,0.449,0.303,0.204,0.24,0.247,,,,
gpt-5-nano,,0.383,0.208,0.138,0.115,0.067,,,,
o3,,0.52,0.35,0.362,,,,,,
o4-mini,,0.298,0.195,0.134,,,,,,
claude-sonnet-4-20250514,,0.509,0.451,0.462,0.397,0.377,0.386,0.293,0.247,0.137
deepseek-r1-0528,,0.505,0.246,,,,,,,
Llama-4-Maverick-17B-128E-Instruct-FP8,,0.049,0.032,0.032,0.033,0.011,0.02,0,0.019,0.01

==> resources/data/real_type_spelltype.csv <==
model,55124,118711,175571,234250,299144,355348,412318,467284,580157,916174
gemini-2.5-pro,0.932,0.902,0.901,0.859,0.818,0.85,0.822,0.828,0.823,
gpt-5,0.922,0.936,0.894,0.892,0.845,0.777,,,,
gpt-5-mini,0.937,0.925,0.821,0.857,0.791,0.815,,,,
gpt-5-nano,0.96,0.856,0.817,0.781,0.706,0.72,,,,
o3,0.949,0.937,0.851,0.851,,,,,,
o4-mini,0.924,0.793,0.78,0.751,,,,,,
claude-sonnet-4-20250514,0.947,0.899,0.879,0.851,0.839,0.806,0.816,0.747,0.714,0.655
deepseek-r1-0528,0.886,0.864,0.662,,,,,,,
Llama-4-Maverick-17B-128E-Instruct-FP8,0,0.012,0.013,0.011,0.019,0,0.015,0.024,0.005,0.004

==> resources/plots/real_results.csv <==
model,55124,118711,175571,234250,299144,355348,412318,467284,580157,916174
gemini-2.5-pro,0.6004081963,0.4936020802,0.4707000048,0.409168511,0.3643933402,0.3392517593,0.3376263259,0.2875520324,0.2846639386,
gpt-5,0.5874079262,0.4571569845,0.3652874126,0.2795241764,0.2129129845,0.1972613673,,,,
gpt-5-mini,0.4985512619,0.29904648,0.2388821246,0.2135399417,0.1774627775,0.153559155,,,,
gpt-5-nano,0.4309151785,0.268189185,0.2323183762,0.2037377311,0.1650808351,0.1686565899,,,,
o3,0.5056577208,0.3357115218,0.2599239627,0.2289380655,,,,,,
o4-mini,0.4169321083,0.2177216009,0.1793127205,0.1462006909,,,,,,
claude-sonnet-4-20250514,0.5058093995,0.3297986368,0.2670064426,0.2699979011,0.242298278,0.2211295093,0.2377282299,0.2057898887,0.1897373584,0.1455205983
deepseek-r1-0528,0.4785313936,0.2734531485,0.2080900566,,,,,,,
gpt-5-nano-low,0.4278932849,0.2471748824,0.2026724185,0.1758002991,0.1450369026,0.1504616236,,,,
gpt-5-nano-high,0.4296106039,0.2620240817,0.2199411842,0.2064233065,0.165577765,0.1543053414,,,,
Llama-4-Maverick-17B-128E-Instruct-FP8,0.02483680973,0.0210881313,0.01616622251,0.01215501777,0.01122846696,0.006912734173,0.01112672249,0.009341498076,0.006952391827,0.007125385858
gemini-3-pro,0.6470672536045747,0.5501152096006563,0.5406623774076269,0.47647796537323145,0.4119079713333416,0.38561866439008535,0.3601929696191749,0.33429991782619356,0.316357449042578,0.2286502275868453
gpt-5.2,0.4567268021435873,0.32148740314919416,0.25381422695570455,0.21613206139183697,0.18924618241506935,0.18799382932278036,,,,
Llama3-8B,0.0115,0.0007,0.0,,,,,,,
Llama3-3B,0.0,0.0,0.0,,,,,,,
Qwen3-4B-instruct,0.3958,0.1829,0.1078,0.0592,0.0074,,,,,
Qwen3-4B-thinking,0.3765,0.1575,0.0715,0.0189,0.0059,,,,,
Gemma4-31B,0.5497,0.3572,,,,,,,,
Olmo3.1-Think-32B,0.3128,,,,,,,,,
Olmo3-Think-7B,0.2242,,,,,,,,,
Olmo3.1-Instruct-32B,0.3104,,,,,,,,,
Olmo3-Instruct-7B,0.238,,,,,,,,,

==> resources/plots/synth_analysis/answer_Llama-4-Maverick-17B-128E-Instruct-FP8.csv <==
x,y
1,0.008278145695364239
2,0.46383467278989665
3,0.01694915254237288
4,0.028227663859196245
5,0.3
6,0.0


==> resources/plots/synth_analysis/answer_claude-sonnet-4-20250514.csv <==
x,y
1,0.6754966887417219
2,0.6314580941446614
3,0.46246973365617433
4,0.4008277759128717
5,0.3
6,0.21428571428571427


==> resources/plots/synth_analysis/answer_deepseek-r1-0528.csv <==
x,y
1,0.14989293361884368
2,0.21384615384615385
3,0.04559270516717325
4,0.07173093482021839
5,0.0
6,0.03571428571428571


==> resources/plots/synth_analysis/answer_gemini-2.5-pro.csv <==
x,y
1,0.5117845117845118
2,0.5104808877928483
3,0.4725
4,0.3814028400211722
5,0.36363636363636365
6,0.325


==> resources/plots/synth_analysis/answer_gemini-3-pro-preview.csv <==
x,y
1,0.8045454545454546
2,0.7358490566037735
3,0.7562642369020501
4,0.5069540935809153
5,0.6363636363636364
6,0.48936170212765956


==> resources/plots/synth_analysis/answer_gpt-5-mini.csv <==
x,y
1,0.7903525046382189
2,0.6666666666666666
3,0.5797872340425532
4,0.3903415780464655
5,0.3333333333333333
6,0.37142857142857144


==> resources/plots/synth_analysis/answer_gpt-5-nano.csv <==
x,y
1,0.6938775510204082
2,0.5288713910761155
3,0.47074468085106386
4,0.29148730354322183
5,0.1111111111111111
6,0.05714285714285714


==> resources/plots/synth_analysis/answer_gpt-5.2.csv <==
x,y
1,0.5346358792184724
2,0.4405684754521964
3,0.43376623376623374
4,0.2262894833152682
5,0.0
6,0.20512820512820512


==> resources/plots/synth_analysis/answer_gpt-5.csv <==
x,y
1,0.8229376257545271
2,0.6853625170998632
3,0.7191977077363897
4,0.4822810083147117
5,0.6666666666666666
6,0.6


==> resources/plots/synth_analysis/answer_o3.csv <==
x,y
1,0.8008565310492506
2,0.6307692307692307
3,0.6504559270516718
4,0.4439263971397678
5,0.5714285714285714
6,0.5357142857142857


==> resources/plots/synth_analysis/answer_o4-mini.csv <==
x,y
1,0.7194860813704497
2,0.6323076923076923
3,0.574468085106383
4,0.35810338891542004
5,0.42857142857142855
6,0.35714285714285715


==> resources/plots/synth_analysis/task_Llama-4-Maverick-17B-128E-Instruct-FP8.csv <==
x,y
1,0.2678516379693953
2,0.11819358974774755
3,0.10890622843705373


==> resources/plots/synth_analysis/task_claude-sonnet-4-20250514.csv <==
x,y
1,0.5237982622291959
2,0.6278541624746291
3,0.4846160431134457


==> resources/plots/synth_analysis/task_deepseek-r1-0528.csv <==
x,y
1,0.16005623376656938
2,0.18349820091610863
3,0.048484848484848485


==> resources/plots/synth_analysis/task_gemini-2.5-pro.csv <==
x,y
1,0.2
2,0.2
3,0.2


==> resources/plots/synth_analysis/task_gemini-3-pro-preview.csv <==
x,y
1,0.6822232423177348
2,0.8630079103096769
3,0.7003703715090959


==> resources/plots/synth_analysis/task_gpt-5-mini.csv <==
x,y
1,0.6149437987379407
2,0.6406808783711516
3,0.5531830007718297


==> resources/plots/synth_analysis/task_gpt-5-nano.csv <==
x,y
1,0.4856304553755212
2,0.5519700280300857
3,0.4211337121715457


==> resources/plots/synth_analysis/task_gpt-5.2.csv <==
x,y
1,0.48599828201389805
2,0.5877595812296604
3,0.4500627183156098


==> resources/plots/synth_analysis/task_gpt-5.csv <==
x,y
1,0.6328207133044226
2,0.7170269482791911
3,0.6569068450802297


==> resources/plots/synth_analysis/task_o3.csv <==
x,y
1,0.5921214661381882
2,0.6886535315286546
3,0.5895234659817786


==> resources/plots/synth_analysis/task_o4-mini.csv <==
x,y
1,0.6129199705799753
2,0.5968751733501753
3,0.49140151819448763


==> resources/plots/synth_analysis_answer_types.csv <==
model,label,comparison,user,number,monthyear,date
gemini-2.5-pro,0.5117845117845118,0.5104808877928483,0.4725,0.3814028400211722,0.36363636363636365,0.325
gpt-5-nano,0.6938775510204082,0.5288713910761155,0.47074468085106386,0.29148730354322183,0.1111111111111111,0.05714285714285714
gpt-5-mini,0.7903525046382189,0.6666666666666666,0.5797872340425532,0.3903415780464655,0.3333333333333333,0.37142857142857144
gpt-5,0.8229376257545271,0.6853625170998632,0.7191977077363897,0.4822810083147117,0.6666666666666666,0.6
gpt-5-nano-labels,0.7217068645640075,0.60498687664042,0.48138297872340424,0.3313469361993843,0.1111111111111111,0.05714285714285714
gpt-5-labels,0.8460111317254174,0.7900262467191601,0.7207446808510638,0.5568747295034279,0.8888888888888888,0.5142857142857142
o4-mini,0.7194860813704497,0.6323076923076923,0.574468085106383,0.35810338891542004,0.42857142857142855,0.35714285714285715
o3,0.8008565310492506,0.6307692307692307,0.6504559270516718,0.4439263971397678,0.5714285714285714,0.5357142857142857
Llama-4-Maverick-17B-128E-Instruct-FP8,0.008278145695364239,0.46383467278989665,0.01694915254237288,0.028227663859196245,0.3,0.0
claude-sonnet-4-20250514,0.6754966887417219,0.6314580941446614,0.46246973365617433,0.4008277759128717,0.3,0.21428571428571427
gpt-5-nano-low,0.5769944341372912,0.5131233595800525,0.4521276595744681,0.27065739088355795,0.0,0.05714285714285714
gpt-5-nano-high,0.7031539888682746,0.5498687664041995,0.5212765957446809,0.3245111880625247,0.4444444444444444,0.2
deepseek-r1-0528,0.14989293361884368,0.21384615384615385,0.04559270516717325,0.07173093482021839,0.0,0.03571428571428571
gpt-5.2,0.5346358792184724,0.4405684754521964,0.43376623376623374,0.2262894833152682,0.0,0.20512820512820512
gemini-3-pro-preview,0.8045454545454546,0.7358490566037735,0.7562642369020501,0.5069540935809153,0.6363636363636364,0.48936170212765956

==> resources/plots/synth_analysis_task_groups.csv <==
model,counting,user,timeline
gpt-5-nano,0.4856304553755212,0.5519700280300857,0.4211337121715457
gpt-5-mini,0.6149437987379407,0.6406808783711516,0.5531830007718297
gpt-5,0.6328207133044226,0.7170269482791911,0.6569068450802297
gpt-5-nano-labels,0.5907642005118022,0.5583993650329899,0.4387084910749424
gpt-5-labels,0.7548815518463314,0.7408994490725135,0.6844818529986925
gpt-5-low,0.5489526199296184,0.644102028994859,0.5603400709618821
o4-mini,0.6129199705799753,0.5968751733501753,0.49140151819448763
o3,0.5921214661381882,0.6886535315286546,0.5895234659817786
Llama-4-Maverick-17B-128E-Instruct-FP8,0.2678516379693953,0.11819358974774755,0.10890622843705373
qwen3-235b-a22b,0.24241107407555357,0.131315206632645,0.14196043362008404
claude-sonnet-4-20250514,0.5237982622291959,0.6278541624746291,0.4846160431134457
gpt-5-nano-low,0.44136403130143553,0.5247568973732478,0.36872332750069214
gpt-5-nano-high,0.48877563861091916,0.588680724807197,0.4699187492874357
deepseek-r1-0528,0.16005623376656938,0.18349820091610863,0.048484848484848485
gemini-2.5-pro,0.2,0.2,0.2
gpt-5.2,0.48599828201389805,0.5877595812296604,0.4500627183156098
gemini-3-pro,0.6822232423177348,0.8630079103096769,0.7003703715090959

==> resources/plots/synth_analysis_tasks.csv <==
model,represented-n-times, relative-freq, most-freq, second-most-freq, numeric-one-class, least-freq
gpt-5-nano,0.2002624220188588, 0.5613271859162478, 0.49136368527220264, 0.17142857142857143, 0.3093184748208744, 0.6678082191780822, 
gpt-5-mini,0.32706751807829404, 0.6770547689180387, 0.6574675324675324, 0.3142857142857143, 0.40077202786458793, 0.7465753424657534, 
gpt-5,0.4316912153496497, 0.7183390573112671, 0.7477411206038493, 0.5161290322580645, 0.49368618402373116, 0.7666666666666667, 
gpt-5-nano-labels,0.20487006511378955, 0.6264228353563448, 0.525974025974026, 0.08571428571428572, 0.3484294376391754, 0.6883561643835616, 
gpt-5-labels,0.3585493069334461, 0.7979316448989937, 0.7641606821126236, 0.5142857142857142, 0.589380595940745, 0.8047945205479452, 
gpt-5-low,0.29556516960884105, 0.6287032260477893, 0.6392505545661135, 0.2903225806451613, 0.44792157111000014, 0.7, 
o4-mini,0.3390662885664713, 0.6509998439980889, 0.6035546875, 0.5185185185185185, 0.359931834452633, 0.6679841897233202, 
o3,0.4452775177499581, 0.659500687935475, 0.7076055878400802, 0.48148148148148145, 0.4462365361930604, 0.7470355731225297, 
Llama-4-Maverick-17B-128E-Instruct-FP8,0.054656703934668975, 0.3872778297474275, 0.005780346820809248, 0.0, 0.025183710683853448, 0.006134969325153374, 
qwen3-235b-a22b,0.03808446666695537, 0.31636956565738344, 0.0718232044198895, 0.0, 0.09118109264914123, 0.047619047619047616, 
claude-sonnet-4-20250514,0.2712152098267797, 0.6390826537652291, 0.5145119004855955, 0.10526315789473684, 0.4229519616170505, 0.6411042944785276, 
gpt-5-nano-low,0.1886133713609765, 0.5540997991221641, 0.41127710518562255, 0.05714285714285714, 0.28637390176731636, 0.547945205479452, 
gpt-5-nano-high,0.23325020108956432, 0.5774055472776758, 0.5562770562770563, 0.3142857142857143, 0.33700704485568544, 0.6712328767123288, 
deepseek-r1-0528,0.031746031746031744, 0.1795817958179582, 0.125, 0.0, 0.07934314227858862, 0.11462450592885376, 


==> resources/plots/synth_results.csv <==
model,1024,2048,4096,8192,16384,32768,65536,131072,262144,524288,1048576
gemini-2.5-pro,0.8854052734375, 0.8447158813476563, 0.877364581631382, 0.8812967215666139, 0.6984452543169449, 0.5683169677700173, 0.36561711798963586, 0.25060599151485496, 0.132861328125,,
gpt-5-nano,0.8682604166666666, 0.8136715984344483, 0.773320211436287, 0.7095758465008253, 0.5452745066824464, 0.4780844390723087, 0.41021501587155607, 0.3931282839796482, 0.3647602907612066,,
gpt-5-mini,0.870125, 0.8456787109375, 0.845688556240757, 0.851250804442406, 0.7764701301074558, 0.6464088115768232, 0.5014370275634706, 0.4084820621651133, 0.4004516270706387,,
gpt-5,0.8653854166666667, 0.842939453125, 0.8550446734892921, 0.8556118785032594, 0.8445277806166106, 0.7612424227758676, 0.612427773170741, 0.4635917544271761, 0.4003425900580935,,
gpt-5-nano-labels,0.9427083333333334, 0.96515625, 0.8744976749764283, 0.7730388099251639, 0.5936011634887832, 0.541339900735871, 0.4377378864444373, 0.4135611951784004, 0.4012983604780488,,
gpt-5-labels,0.9355833333333333, 0.93, 0.9279236636626319, 0.9675000010618531, 0.9269614481745521, 0.8322685527350427, 0.6275893384409595, 0.4888399554831051, 0.47411882542112443,,
gpt-5-low,0.8409659090909091, 0.842314453125, 0.854095538662632, 0.8152803421536496, 0.7056606329325587, 0.5819855222138361, 0.5134240606844048, 0.41750489590922185, 0.41129234195902425,,
o4-mini,0.81859375, 0.8064208984375, 0.819716876553257, 0.8307413802328112, 0.6510145405487713, 0.5185843900341112, 0.4415450569246254, 0.3952537793774383,,,
o3,0.8628515625, 0.8468292236328125, 0.865462726162632, 0.8679839526304566, 0.7951735195270282, 0.6322624673427528, 0.44860996672942055, 0.3744645940591904,,,
Llama-4-Maverick-17B-128E-Instruct-FP8,0.19498220221894086, 0.14979228915889933, 0.14864708438203508, 0.15001221117028163, 0.16292346519170972, 0.1542294055409101, 0.1634885228236534, 0.18803534914782472, 0.15633157190040406, 0.1708061613382266,
qwen3-235b-a22b,0.623, 0.3615152955055237, 0.2350000141420729, 0.1997308780825939, 0.11107800722122192, 0.16878903919540184, 0.1880341159249733, 0.20321372399074578,,,
claude-sonnet-4-20250514,0.8711666666666666, 0.82897705078125, 0.809671701643567, 0.7442530776259081, 0.6274984413018481, 0.5567498771394536, 0.5003721722711405, 0.4802142593811716, 0.4686206354969269, 0.42047041584223765,
gpt-5-nano-low,0.858, 0.7646980707064631, 0.6617221879605779, 0.5796725101482193, 0.4893397697856796, 0.4341338264177844, 0.4067049067942793, 0.38325684267288523, 0.3699505285111687,,
gpt-5-nano-high,0.8604244791666666, 0.81227294921875, 0.7988811288138277, 0.7725897085163907, 0.6561786489127637, 0.5387520318050282, 0.3886760394181154, 0.38356414182313, 0.32338624430644225,,
deepseek-r1-0528,0.5151501693725586, 0.246875, 0.13937503603893567, 0.139375, 0.13650028228759767, 0.12906278465305984, 0.13197498407451336, 0.1186578369140625,,,
random-baseline,0.4821824759931478, 0.3881286247883384, 0.308107083224027, 0.27710118586071547, 0.25100123677345343, 0.2355088215749512, 0.22462203624258303, 0.21916010739912095, 0.2135736171918165, 0.2172533014014392,
gpt-5.2,0.7776519775390625, 0.7051785659790039, 0.6721082921667403, 0.6179743136673906, 0.539499143871885, 0.47319268421831934, 0.3530841229714666, 0.23095732154871265, 0.18363262623548507,,
gemini-3-pro,0.862265625, 0.87140625, 0.8936656437384681, 0.9093869029173218, 0.8761321998608343, 0.819361618976877, 0.7055102985352708, 0.6242244196870487, 0.4280739233100644, 0.46771048030518064,
Llama3-8B,0.3834,0.3247,0.2349,0.2754,0.2466,0.2474,0.2429,0.1731,,,
Llama3-3B,0.3692,0.3311,0.2939,0.2931,0.2637,0.2486,0.2509,0.2239,,,
Qwen3-4B-instruct,0.7614,0.6623,0.6675,0.5581,0.4133,0.4135,0.3436,0.3049,0.3067,,
Qwen3-4B-thinking,0.015,0.0275,0.0075,0.0,0.0,0.0,0.0,0.0,0.0,,
Gemma4-31B,0.8577,0.8219,0.8247,0.7929,0.698,0.6432,0.5347,,,,
Olmo3.1-Think-32B,0.8052,0.7058,0.7189,0.5901,0.4381,0.3913,0.3448,,,,
Olmo3-Think-7B,0.7392,0.67,0.5826,0.4644,0.3922,0.3814,0.3332,,,,
Olmo3.1-Instruct-32B,0.7293,0.6634,0.5746,0.4231,0.3835,0.3164,0.2106,,,,
Olmo3-Instruct-7B,0.6345,0.4429,0.3991,0.2988,0.2855,0.2554,0.2154,,,,
gemini-2.5-flash-labels,0.9378,0.9333,0.9020,0.8935,0.8168,0.6949,0.5366,,,,
claude-sonnet-labels,0.958125,0.9581,0.9068,0.8620,0.7614,0.6805,0.5900,,,,
